Quasi-radial nodal solutions for the Lane-Emden problem in the ball

We consider the semilinear elliptic problem \begin{equation}\label{problemAbstract} \left\{\begin{array}{lr}-\Delta u= |u|^{p-1}u\qquad \mbox{ in }B\\ u=0\qquad\qquad\qquad\mbox{ on }\partial B \end{array}\right.\tag{$\mathcal E_p$} \end{equation} where $B$ is the unit ball of $\mathbb R^2$ centered at the origin and $p\in (1,+\infty)$. We prove the existence of non-radial sign-changing solutions to \eqref{problemAbstract} which are \emph{quasi-radial}, namely solutions whose nodal line is the union of a finite number of disjoint simple closed curves, which are the boundary of nested domains contained in $B$. In particular the nodal line of these solutions doesn't touch $\partial B$. \\ The result is obtained with two different approaches: via nonradial bifurcation from the least energy sign-changing radial solution $u_p$ of \eqref{problemAbstract} at certain values of $p$ and by investigating the qualitative properties, for $p$ large, of the least energy nodal solutions in spaces of functions invariant by the action of the dihedral group generated by the reflection with respect to the $x$-axis and the rotation about the origin of angle $\frac{2\pi}{k}$ for suitable integers $k$.\\ We also prove that for certain integers $k$ the least energy nodal solutions in these spaces of symmetric functions are instead radial, showing in particular a breaking of symmetry phenomenon in dependence on the exponent $p$.

==> riassunto.pdf_tex <==
%% Creator: Inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'riassunto.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{709.02929688bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6058997)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{riassunto.pdf}}%
    \put(0.36128139,0.54124481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13696705\unitlength}\raggedright \end{minipage}}}%
    \put(0.58540933,0.58006437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.55885423,0.56769257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.39016314,0.56951959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p^{\star}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{riassunto.pdf}}%
    \put(0.0064598,0.47638072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k=1$}}}%
    \put(0.1562774,0.62582429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.0048192,0.39732995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k=2$}}}%
    \put(0.0057653,0.31776047){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k=3$}}}%
    \put(0.00500394,0.23742975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k=4$}}}%
    \put(-0.03359634,0.2611029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.00595004,0.15725576){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k=5$}}}%
    \put(0.00492553,0.07518948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k\geq 6$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{riassunto.pdf}}%
    \put(0.13483954,0.57003884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.20996943,0.57003884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1+\delta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{riassunto.pdf}}%
    \put(0.66770794,0.16604639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{non-radial}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{riassunto.pdf}}%
    \put(0.6686429,0.12684254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{quasi-radial}}}%
    \put(0.82191876,1.59712405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30552889\unitlength}\raggedright \end{minipage}}}%
    \put(0.89219571,0.22080243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{riassunto.pdf}}%
    \put(0.00125743,0.59979403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.17821171\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{riassunto.pdf}}%
  \end{picture}%
\endgroup%

